The effects of binary stars on galaxies and metal-enriched gas during reionization

Binary stars are abundant in nearby galaxies, but are typically unaccounted for in simulations of the high redshift Universe. Stellar population synthesis models that include the effects of binary evolution result in greater relative abundances of ionizing photons that could significantly affect the ambient ionizing background during the epoch of hydrogen reionization, additionally leading to differences in galaxy gas content and star formation. We use hydrodynamic cosmological simulations including in situ multifrequency radiative transfer to evaluate the effects of a high binary fraction in reionization-era galaxies on traits of the early intergalactic medium and the abundance of H I and He II ionizing photons. We further extend this to analyze the traits of enriched gas. In comparing metrics generated using a fiducial simulation assuming single stars with one incorporating a high binary fraction, we find that binary stars cause H I reionization to complete earlier and at an accelerated pace, while also increasing the abundances of high-ionization metals (C IV and Si IV) in simulated absorption spectra while reducing the abundance of low-ionization states (O I, Si II, and C II). However, through increased photoheating of galactic and circumgalactic gas, they simultaneously reduce the rate of star formation in low-mass galaxies, slowing the ongoing process of enrichment and suppressing their own ionizing background. This potentially contributes to a slower He II reionization process at $z\geq5$, and further indicates that self-regulation of galaxies could be underestimated when neglecting binary stellar evolution.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
